Supporting Security Sensitive Tenants in a Bare-Metal Cloud

Bolted is a new architecture for bare-metal clouds that enables tenants to control tradeoffs between security, price, and performance. Security-sensitive tenants can minimize their trust in the public cloud provider and achieve similar levels of security and control that they can obtain in their own private data centers. At the same time, Bolted neither imposes overhead on tenants that are security insensitive nor compromises the flexibility or operational efficiency of the provider. Our prototype exploits a novel provisioning system and specialized firmware to enable elasticity similar to virtualized clouds. Experimentally we quantify the cost of different levels of security for a variety of workloads and demonstrate the value of giving control to the tenant.

==> Supporting Security Sensitive Tenants in a Bare-Metal Cloud/docs/figure_security.txt <==
\begin{figure*}[h]
\centering
 \begin{subfigure}{0.3\textwidth}
  	\centering
	\includegraphics[width=0.9\textwidth]{figs/scaling.pdf}\hfill
	\caption {\bolt\ Concurrency}
	\label{fig:scaling}
 \end{subfigure}
 \begin{subfigure}{0.3\textwidth}
	\centering
	\includegraphics[width=0.9\textwidth]{figs/ima_macrobenchmark.pdf}\hfill
	\caption {IMA overhead on Linux Kernel Compile}
	\label{fig:ima}
 \end{subfigure}
\begin{subfigure}{0.3\textwidth}
	\centering
	\includegraphics[width=0.9\textwidth]{figs/macro_hpc.pdf}
	\caption {Macro-benchmarks' performance with different security components}
	\label{fig:macros}
\end{subfigure}
\fixfig
\caption {Performance Impact of Encryption}
\fixfig
\label{fig:components}
\end{figure*}




==> Supporting Security Sensitive Tenants in a Bare-Metal Cloud/docs/useful_text.txt <==

When the node is in Airlock state, it is on the same network as the Attestation and the Provisioning Services. Here, in the initial stages of boot sequence, client side of the attestation software is provisioned into the node. This client measures the firmware, itself and any other code present such as the boot loader etc. These measurements are saved into the Platform Configuration Registers (PCRs) \cite{needed} through the TPM. These stored values are then sent to the Attestation Service in the form of a TPM quote \cite{needed}, which then matches them to a whitelist. Infected firmware or other code will not match with the whitelist and so the infected node will be rejected.


\begin{figure*}[h]
	\centering
	\includegraphics[height=.6\textheight]{simple.pdf}
	%\includegraphics[width=\pagewidth]{simple.pdf}
	\caption {Bolted's architecture: Blue arrows show state changes, orange dotted arrows show requests made to services and green dotted lines show actions taken by each service. \textbf{(The figure needs to be full page wide for clarity, and should be redrawn not scaled.)}} 
	\label{fig:simple}
\end{figure*}

Figure \ref{fig:simple} shows \textbf{life-cycle of a typical secure node}. Orchestration Engine may typically be used to get a secure bare metal node. (\textbf{Step 1}) The Orchestration engine uses the Isolation Service to allocate a new bare metal node and move it to Airlock. The node is still not a part of the requesting tenant's networks, so is quarantined. The node is placed on a temporary network shared with the Attestation and the Provisioning Services. Note we need to isolate nodes in the airlock state from other nodes in the same state, so that a compromised node cannot infect other uncompromised nodes.

(\textbf{Step 2}) The Provisioning Service is then instructed to provision the node with boot-loader, client side attestation software and any other related software. With these in place, (\textbf{Step 3}) The Attestation Service attests the integrity of the firmware of this node. Once initial attestation completes, (\textbf{Step 4}) the Orchestration Engine again employs the Isolation Service to take the node out of Airlock. If firmware attestation failed and the node turned out to be compromised, it is moved into the Rejected Pool, isolated from the rest of the cloud. If attestation was successful, the node is made part of the tenant's pool by connecting it to the tenant networks. In order to make use of the node, further provisioning is required (\textbf{Step 5}) so the Orchestration Engine again requests the Provisioning Service. It installs tenant's operating system and any other required application on the node. 

\subsection{Flexibility and Trust}



==> Supporting Security Sensitive Tenants in a Bare-Metal Cloud/figs/python/dd.csv <==
TYPE,Write,Read
LUKS,762.0294989,1012.543075
LUKS,772.0959691,1015.293855
LUKS,774.8975569,1019.290876
LUKS,777.6398176,1016.548698
LUKS,829.4083581,1017.604357
Base,953.0368743,1675.982225
Base,1035.169479,1723.296478
Base,1069.837174,1725.503412
Base,1165.119243,1753.8451
Base,1080.197263,1767.681127


==> Supporting Security Sensitive Tenants in a Bare-Metal Cloud/figs/python/dd_mtu.csv <==
TYPE,1500 Bytes,9000 Bytes
Base,9.33,9.89
Base,9.37,9.89
Base,9.37,9.89
Base,9.37,9.89
Base,9.34,9.89
IPSec-HW,2.04,4.85
IPSec-HW,2.03,4.85
IPSec-HW,2.04,4.83
IPSec-HW,2.04,4.85
IPSec-HW,2.04,4.84
IPSec-SW,0.747,1.08
IPSec-SW,0.751,1.08
IPSec-SW,0.749,1.07
IPSec-SW,0.749,1.08
IPSec-SW,0.75,0.999


==> Supporting Security Sensitive Tenants in a Bare-Metal Cloud/figs/python/dd_remote.csv <==
TYPE,Write,Read
Base,818,672
Base,856,671
Base,837,667
LUKS,743,661
LUKS,722,675
LUKS,765,669
IMA,715,669
IMA,735,667
IMA,739,667
IPSec,564,361
IPSec,559,369
IPSec,553,351


==> Supporting Security Sensitive Tenants in a Bare-Metal Cloud/figs/python/ima_result.csv <==
TYPE,nthreads,Run time
Base,1,8920.398
Base,1,8940
Base,1,8909.173
Base,1,8950.671
Base,1,8973.629
Base,2,6283
Base,2,6017
Base,2,7367
Base,2,6240
Base,2,7806
Base,4,4202
Base,4,5139
Base,4,4162
Base,4,5469
Base,4,4532
Base,8,2262
Base,8,2149
Base,8,2265
Base,8,2511
Base,16,887.6
Base,16,848.704
Base,16,831.875
Base,16,830.844
Base,16,870.338
Base,20,738
Base,20,732
Base,20,702
Base,20,694
Base,20,685
Base,32,544.814
Base,32,543.08
Base,32,545.412
Base,32,547.1
Base,32,547.272
Base,64,533.777
Base,64,533.998
Base,64,535.768
Base,64,533.534
Base,64,533.745
IMA,1,9084
IMA,1,9096
IMA,2,6343
IMA,2,6250
IMA,4,4817
IMA,4,5499
IMA,8,2480
IMA,8,2240
IMA,16,915
IMA,16,849
IMA,20,759
IMA,20,731
IMA,32,560
IMA,32,563
IMA,64,552
IMA,64,556


==> Supporting Security Sensitive Tenants in a Bare-Metal Cloud/figs/python/mpi_result.csv <==
app,experiment,Run time
EP,Base,14.31
EP,Base,16.11
EP,Base,14.41
EP,Base,14.46
EP,Base,14.31
CG,Base,276.1
CG,Base,280.74
CG,Base,281.51
CG,Base,282.05
CG,Base,279.7
FT,Base,88.67
FT,Base,88.51
FT,Base,88.59
FT,Base,88.57
FT,Base,88.68
MG,Base,16.63
MG,Base,16.56
MG,Base,16.26
MG,Base,14.89
MG,Base,14.39
EP,IPSec,16.25
EP,IPSec,17.43
EP,IPSec,17.53
EP,IPSec,18.43
EP,IPSec,17.1
CG,IPSec,853.17
CG,IPSec,847.33
CG,IPSec,847.48
CG,IPSec,849.01
CG,IPSec,850.1
FT,IPSec,217.81
FT,IPSec,220.01
FT,IPSec,219.5
FT,IPSec,215.2
FT,IPSec,217.3
MG,IPSec,26.03
MG,IPSec,31.8
MG,IPSec,27.94
MG,IPSec,26.5
MG,IPSec,28.7
EP,IMA,14.5
EP,IMA,15.7
EP,IMA,14.11
EP,IMA,14.62
EP,IMA,15.02
CG,IMA,280
CG,IMA,279.99
CG,IMA,279.95
CG,IMA,281.86
CG,IMA,280.5
FT,IMA,87.9
FT,IMA,88.32
FT,IMA,87.61
FT,IMA,87.95
FT,IMA,88.01
MG,IMA,16.74
MG,IMA,15.9
MG,IMA,14.33
MG,IMA,14.89
MG,IMA,15.04
EP,LUKS,14.34
EP,LUKS,14.36
EP,LUKS,14.49
EP,LUKS,16.41
EP,LUKS,14.39
CG,LUKS,286.65
CG,LUKS,282.03
CG,LUKS,285.23
CG,LUKS,287.88
CG,LUKS,286.4
FT,LUKS,88.02
FT,LUKS,88.11
FT,LUKS,87.89
FT,LUKS,87.93
FT,LUKS,88.13
MG,LUKS,16.1
MG,LUKS,15.71
MG,LUKS,15.01
MG,LUKS,15.69
MG,LUKS,15.2
EP,IPSec+IMA,16.52
EP,IPSec+IMA,16.75
EP,IPSec+IMA,16.17
EP,IPSec+IMA,16.51
EP,IPSec+IMA,15.44
CG,IPSec+IMA,855.23
CG,IPSec+IMA,846.43
CG,IPSec+IMA,846.6
CG,IPSec+IMA,850.9
CG,IPSec+IMA,851
FT,IPSec+IMA,215.7
FT,IPSec+IMA,218.61
FT,IPSec+IMA,215.61
FT,IPSec+IMA,216.34
FT,IPSec+IMA,217.92
MG,IPSec+IMA,25.46
MG,IPSec+IMA,26.12
MG,IPSec+IMA,25.27
MG,IPSec+IMA,26.23
MG,IPSec+IMA,25.32
EP,LUKS+IPSec,17.11
EP,LUKS+IPSec,18.62
EP,LUKS+IPSec,16.38
EP,LUKS+IPSec,16.94
EP,LUKS+IPSec,15.15
CG,LUKS+IPSec,877.83
CG,LUKS+IPSec,850.44
CG,LUKS+IPSec,843.87
CG,LUKS+IPSec,847.9
CG,LUKS+IPSec,841.76
FT,LUKS+IPSec,217.71
FT,LUKS+IPSec,218.71
FT,LUKS+IPSec,215.61
FT,LUKS+IPSec,217.94
FT,LUKS+IPSec,219.15
MG,LUKS+IPSec,26.41
MG,LUKS+IPSec,25.56
MG,LUKS+IPSec,26.66
MG,LUKS+IPSec,26.28
MG,LUKS+IPSec,26.24
EP,IMA+LUKS,14.75
EP,IMA+LUKS,16.08
EP,IMA+LUKS,14.57
EP,IMA+LUKS,14.51
EP,IMA+LUKS,14.41
CG,IMA+LUKS,283.54
CG,IMA+LUKS,284.54
CG,IMA+LUKS,283.9
CG,IMA+LUKS,285.16
CG,IMA+LUKS,284.81
FT,IMA+LUKS,87.55
FT,IMA+LUKS,87.97
FT,IMA+LUKS,87.68
FT,IMA+LUKS,87.7
FT,IMA+LUKS,87.92
MG,IMA+LUKS,16.39
MG,IMA+LUKS,14.93
MG,IMA+LUKS,15.6
MG,IMA+LUKS,14.85
MG,IMA+LUKS,15.62
EP,LUKS+IPSec+IMA,16.41
EP,LUKS+IPSec+IMA,14.73
EP,LUKS+IPSec+IMA,16.43
EP,LUKS+IPSec+IMA,17.39
EP,LUKS+IPSec+IMA,17.29
CG,LUKS+IPSec+IMA,847.06
CG,LUKS+IPSec+IMA,843.87
CG,LUKS+IPSec+IMA,857.01
CG,LUKS+IPSec+IMA,846.02
CG,LUKS+IPSec+IMA,857.04
FT,LUKS+IPSec+IMA,225.43
FT,LUKS+IPSec+IMA,228.82
FT,LUKS+IPSec+IMA,223.6
FT,LUKS+IPSec+IMA,226.94
FT,LUKS+IPSec+IMA,224.46
MG,LUKS+IPSec+IMA,27.38
MG,LUKS+IPSec+IMA,27.16
MG,LUKS+IPSec+IMA,25.47
MG,LUKS+IPSec+IMA,25.16
MG,LUKS+IPSec+IMA,26.41


==> Supporting Security Sensitive Tenants in a Bare-Metal Cloud/figs/python/spark_result.csv <==
TYPE,Nodes,Input Size,Run time
Base,16,50 GB,49.44197
Base,16,50 GB,60.605676
Base,16,50 GB,48.871743
Base,16,50 GB,53.028343
Base,16,50 GB,48.590075
LUKS,16,50 GB,37.346148
LUKS,16,50 GB,63.524846
LUKS,16,50 GB,50.802176
LUKS,16,50 GB,52.526393
LUKS,16,50 GB,101.392347
IPSec,16,50 GB,64.495908
IPSec,16,50 GB,100.925979
LUKS+IPSec,16,50 GB,108.375447
LUKS+IPSec,16,50 GB,291.742907
LUKS+IPSec,16,50 GB,69.083718
IMA,16,50 GB,70.01343
IMA,16,50 GB,52.560468
IMA,16,50 GB,148.588337
IMA,16,50 GB,56.959913
LUKS+IPSec+IMA,16,50 GB,88.120662
LUKS+IPSec+IMA,16,50 GB,198.712054
LUKS+IPSec+IMA,16,50 GB,83.572969
Base,16,260 GB,1428.466038
Base,16,260 GB,1864.454338
Base,16,260 GB,1575.155697
LUKS,16,260 GB,1983.172669
LUKS,16,260 GB,2075.066178
LUKS,16,260 GB,1968.741843
LUKS,16,260 GB,1526.81177
IPSec,16,260 GB,1781.414192
IPSec,16,260 GB,2366.216839
IPSec,16,260 GB,1719.140994
IPSec,16,260 GB,2171.823827
IPSec,16,260 GB,2202.820082
LUKS+IPSec,16,260 GB,1780.280694
LUKS+IPSec,16,260 GB,2138.024514
LUKS+IPSec,16,260 GB,2563.027977
LUKS+IPSec,16,260 GB,2370.094745
LUKS+IPSec,16,260 GB,1971.693313
IMA,16,260 GB,1621.435751
IMA,16,260 GB,1937.479162
IMA,16,260 GB,1982.633889
IMA,16,260 GB,2115.321599
LUKS+IPSec+IMA,16,260 GB,2495.023437
LUKS+IPSec+IMA,16,260 GB,2545.612806
LUKS+IPSec+IMA,16,260 GB,2368.337148
LUKS+IPSec+IMA,16,260 GB,2401.099204
LUKS+IPSec+IMA,16,260 GB,2672.698085


==> Supporting Security Sensitive Tenants in a Bare-Metal Cloud/figs/python/vm_result.csv <==
TYPE,Nodes,Input Size,Run time
Base,16,50 GB,49.44197
Base,16,50 GB,60.605676
Base,16,50 GB,48.871743
Base,16,50 GB,53.028343
Base,16,50 GB,48.590075
LUKS,16,50 GB,37.346148
LUKS,16,50 GB,63.524846
LUKS,16,50 GB,50.802176
LUKS,16,50 GB,52.526393
LUKS,16,50 GB,101.392347
IPSec,16,50 GB,64.495908
IPSec,16,50 GB,100.925979
LUKS+IPSec,16,50 GB,108.375447
LUKS+IPSec,16,50 GB,291.742907
LUKS+IPSec,16,50 GB,69.083718
IMA,16,50 GB,70.01343
IMA,16,50 GB,52.560468
IMA,16,50 GB,148.588337
IMA,16,50 GB,56.959913
LUKS+IPSec+IMA,16,50 GB,88.120662
LUKS+IPSec+IMA,16,50 GB,198.712054
LUKS+IPSec+IMA,16,50 GB,83.572969
Base,16,260 GB,325
Base,16,260 GB,351
Base,16,260 GB,336
Base,,,346
Base,,,342
LUKS,16,260 GB,339
LUKS,16,260 GB,317
LUKS,16,260 GB,320
LUKS,16,260 GB,340
LUKS,,,345
IPSec,16,260 GB,164
IPSec,16,260 GB,159
IPSec,16,260 GB,168
IPSec,16,260 GB,151
IPSec,16,260 GB,149
LUKS+IPSec,16,260 GB,166
LUKS+IPSec,16,260 GB,147
LUKS+IPSec,16,260 GB,150
LUKS+IPSec,16,260 GB,152
LUKS+IPSec,16,260 GB,161
IMA,16,260 GB,254
IMA,16,260 GB,249
IMA,16,260 GB,259
IMA,16,260 GB,261
IMA,,,263
LUKS+IPSec+IMA,16,260 GB,142
LUKS+IPSec+IMA,16,260 GB,145
LUKS+IPSec+IMA,16,260 GB,147
LUKS+IPSec+IMA,16,260 GB,140
LUKS+IPSec+IMA,16,260 GB,141


==> docs/figure_security.txt <==
\begin{figure*}[h]
\centering
 \begin{subfigure}{0.3\textwidth}
  	\centering
	\includegraphics[width=0.9\textwidth]{figs/scaling.pdf}\hfill
	\caption {\bolt\ Concurrency}
	\label{fig:scaling}
 \end{subfigure}
 \begin{subfigure}{0.3\textwidth}
	\centering
	\includegraphics[width=0.9\textwidth]{figs/ima_macrobenchmark.pdf}\hfill
	\caption {IMA overhead on Linux Kernel Compile}
	\label{fig:ima}
 \end{subfigure}
\begin{subfigure}{0.3\textwidth}
	\centering
	\includegraphics[width=0.9\textwidth]{figs/macro_hpc.pdf}
	\caption {Macro-benchmarks' performance with different security components}
	\label{fig:macros}
\end{subfigure}
\fixfig
\caption {Performance Impact of Encryption}
\fixfig
\label{fig:components}
\end{figure*}




==> docs/useful_text.txt <==

When the node is in Airlock state, it is on the same network as the Attestation and the Provisioning Services. Here, in the initial stages of boot sequence, client side of the attestation software is provisioned into the node. This client measures the firmware, itself and any other code present such as the boot loader etc. These measurements are saved into the Platform Configuration Registers (PCRs) \cite{needed} through the TPM. These stored values are then sent to the Attestation Service in the form of a TPM quote \cite{needed}, which then matches them to a whitelist. Infected firmware or other code will not match with the whitelist and so the infected node will be rejected.


\begin{figure*}[h]
	\centering
	\includegraphics[height=.6\textheight]{simple.pdf}
	%\includegraphics[width=\pagewidth]{simple.pdf}
	\caption {Bolted's architecture: Blue arrows show state changes, orange dotted arrows show requests made to services and green dotted lines show actions taken by each service. \textbf{(The figure needs to be full page wide for clarity, and should be redrawn not scaled.)}} 
	\label{fig:simple}
\end{figure*}

Figure \ref{fig:simple} shows \textbf{life-cycle of a typical secure node}. Orchestration Engine may typically be used to get a secure bare metal node. (\textbf{Step 1}) The Orchestration engine uses the Isolation Service to allocate a new bare metal node and move it to Airlock. The node is still not a part of the requesting tenant's networks, so is quarantined. The node is placed on a temporary network shared with the Attestation and the Provisioning Services. Note we need to isolate nodes in the airlock state from other nodes in the same state, so that a compromised node cannot infect other uncompromised nodes.

(\textbf{Step 2}) The Provisioning Service is then instructed to provision the node with boot-loader, client side attestation software and any other related software. With these in place, (\textbf{Step 3}) The Attestation Service attests the integrity of the firmware of this node. Once initial attestation completes, (\textbf{Step 4}) the Orchestration Engine again employs the Isolation Service to take the node out of Airlock. If firmware attestation failed and the node turned out to be compromised, it is moved into the Rejected Pool, isolated from the rest of the cloud. If attestation was successful, the node is made part of the tenant's pool by connecting it to the tenant networks. In order to make use of the node, further provisioning is required (\textbf{Step 5}) so the Orchestration Engine again requests the Provisioning Service. It installs tenant's operating system and any other required application on the node. 

\subsection{Flexibility and Trust}



==> figs/python/dd.csv <==
TYPE,Write,Read
LUKS,762.0294989,1012.543075
LUKS,772.0959691,1015.293855
LUKS,774.8975569,1019.290876
LUKS,777.6398176,1016.548698
LUKS,829.4083581,1017.604357
Base,953.0368743,1675.982225
Base,1035.169479,1723.296478
Base,1069.837174,1725.503412
Base,1165.119243,1753.8451
Base,1080.197263,1767.681127


==> figs/python/dd_mtu.csv <==
TYPE,1500 Bytes,9000 Bytes
Base,9.33,9.89
Base,9.37,9.89
Base,9.37,9.89
Base,9.37,9.89
Base,9.34,9.89
IPSec-HW,2.04,4.85
IPSec-HW,2.03,4.85
IPSec-HW,2.04,4.83
IPSec-HW,2.04,4.85
IPSec-HW,2.04,4.84
IPSec-SW,0.747,1.08
IPSec-SW,0.751,1.08
IPSec-SW,0.749,1.07
IPSec-SW,0.749,1.08
IPSec-SW,0.75,0.999


==> figs/python/dd_remote.csv <==
TYPE,Write,Read
Base,818,672
Base,856,671
Base,837,667
LUKS,743,661
LUKS,722,675
LUKS,765,669
IMA,715,669
IMA,735,667
IMA,739,667
IPSec,564,361
IPSec,559,369
IPSec,553,351


==> figs/python/ima_result.csv <==
TYPE,nthreads,Run time
Base,1,8920.398
Base,1,8940
Base,1,8909.173
Base,1,8950.671
Base,1,8973.629
Base,2,6283
Base,2,6017
Base,2,7367
Base,2,6240
Base,2,7806
Base,4,4202
Base,4,5139
Base,4,4162
Base,4,5469
Base,4,4532
Base,8,2262
Base,8,2149
Base,8,2265
Base,8,2511
Base,16,887.6
Base,16,848.704
Base,16,831.875
Base,16,830.844
Base,16,870.338
Base,20,738
Base,20,732
Base,20,702
Base,20,694
Base,20,685
Base,32,544.814
Base,32,543.08
Base,32,545.412
Base,32,547.1
Base,32,547.272
Base,64,533.777
Base,64,533.998
Base,64,535.768
Base,64,533.534
Base,64,533.745
IMA,1,9084
IMA,1,9096
IMA,2,6343
IMA,2,6250
IMA,4,4817
IMA,4,5499
IMA,8,2480
IMA,8,2240
IMA,16,915
IMA,16,849
IMA,20,759
IMA,20,731
IMA,32,560
IMA,32,563
IMA,64,552
IMA,64,556


==> figs/python/mpi_result.csv <==
app,experiment,Run time
EP,Base,14.31
EP,Base,16.11
EP,Base,14.41
EP,Base,14.46
EP,Base,14.31
CG,Base,276.1
CG,Base,280.74
CG,Base,281.51
CG,Base,282.05
CG,Base,279.7
FT,Base,88.67
FT,Base,88.51
FT,Base,88.59
FT,Base,88.57
FT,Base,88.68
MG,Base,16.63
MG,Base,16.56
MG,Base,16.26
MG,Base,14.89
MG,Base,14.39
EP,IPSec,16.25
EP,IPSec,17.43
EP,IPSec,17.53
EP,IPSec,18.43
EP,IPSec,17.1
CG,IPSec,853.17
CG,IPSec,847.33
CG,IPSec,847.48
CG,IPSec,849.01
CG,IPSec,850.1
FT,IPSec,217.81
FT,IPSec,220.01
FT,IPSec,219.5
FT,IPSec,215.2
FT,IPSec,217.3
MG,IPSec,26.03
MG,IPSec,31.8
MG,IPSec,27.94
MG,IPSec,26.5
MG,IPSec,28.7
EP,IMA,14.5
EP,IMA,15.7
EP,IMA,14.11
EP,IMA,14.62
EP,IMA,15.02
CG,IMA,280
CG,IMA,279.99
CG,IMA,279.95
CG,IMA,281.86
CG,IMA,280.5
FT,IMA,87.9
FT,IMA,88.32
FT,IMA,87.61
FT,IMA,87.95
FT,IMA,88.01
MG,IMA,16.74
MG,IMA,15.9
MG,IMA,14.33
MG,IMA,14.89
MG,IMA,15.04
EP,LUKS,14.34
EP,LUKS,14.36
EP,LUKS,14.49
EP,LUKS,16.41
EP,LUKS,14.39
CG,LUKS,286.65
CG,LUKS,282.03
CG,LUKS,285.23
CG,LUKS,287.88
CG,LUKS,286.4
FT,LUKS,88.02
FT,LUKS,88.11
FT,LUKS,87.89
FT,LUKS,87.93
FT,LUKS,88.13
MG,LUKS,16.1
MG,LUKS,15.71
MG,LUKS,15.01
MG,LUKS,15.69
MG,LUKS,15.2
EP,IPSec+IMA,16.52
EP,IPSec+IMA,16.75
EP,IPSec+IMA,16.17
EP,IPSec+IMA,16.51
EP,IPSec+IMA,15.44
CG,IPSec+IMA,855.23
CG,IPSec+IMA,846.43
CG,IPSec+IMA,846.6
CG,IPSec+IMA,850.9
CG,IPSec+IMA,851
FT,IPSec+IMA,215.7
FT,IPSec+IMA,218.61
FT,IPSec+IMA,215.61
FT,IPSec+IMA,216.34
FT,IPSec+IMA,217.92
MG,IPSec+IMA,25.46
MG,IPSec+IMA,26.12
MG,IPSec+IMA,25.27
MG,IPSec+IMA,26.23
MG,IPSec+IMA,25.32
EP,LUKS+IPSec,17.11
EP,LUKS+IPSec,18.62
EP,LUKS+IPSec,16.38
EP,LUKS+IPSec,16.94
EP,LUKS+IPSec,15.15
CG,LUKS+IPSec,877.83
CG,LUKS+IPSec,850.44
CG,LUKS+IPSec,843.87
CG,LUKS+IPSec,847.9
CG,LUKS+IPSec,841.76
FT,LUKS+IPSec,217.71
FT,LUKS+IPSec,218.71
FT,LUKS+IPSec,215.61
FT,LUKS+IPSec,217.94
FT,LUKS+IPSec,219.15
MG,LUKS+IPSec,26.41
MG,LUKS+IPSec,25.56
MG,LUKS+IPSec,26.66
MG,LUKS+IPSec,26.28
MG,LUKS+IPSec,26.24
EP,IMA+LUKS,14.75
EP,IMA+LUKS,16.08
EP,IMA+LUKS,14.57
EP,IMA+LUKS,14.51
EP,IMA+LUKS,14.41
CG,IMA+LUKS,283.54
CG,IMA+LUKS,284.54
CG,IMA+LUKS,283.9
CG,IMA+LUKS,285.16
CG,IMA+LUKS,284.81
FT,IMA+LUKS,87.55
FT,IMA+LUKS,87.97
FT,IMA+LUKS,87.68
FT,IMA+LUKS,87.7
FT,IMA+LUKS,87.92
MG,IMA+LUKS,16.39
MG,IMA+LUKS,14.93
MG,IMA+LUKS,15.6
MG,IMA+LUKS,14.85
MG,IMA+LUKS,15.62
EP,LUKS+IPSec+IMA,16.41
EP,LUKS+IPSec+IMA,14.73
EP,LUKS+IPSec+IMA,16.43
EP,LUKS+IPSec+IMA,17.39
EP,LUKS+IPSec+IMA,17.29
CG,LUKS+IPSec+IMA,847.06
CG,LUKS+IPSec+IMA,843.87
CG,LUKS+IPSec+IMA,857.01
CG,LUKS+IPSec+IMA,846.02
CG,LUKS+IPSec+IMA,857.04
FT,LUKS+IPSec+IMA,225.43
FT,LUKS+IPSec+IMA,228.82
FT,LUKS+IPSec+IMA,223.6
FT,LUKS+IPSec+IMA,226.94
FT,LUKS+IPSec+IMA,224.46
MG,LUKS+IPSec+IMA,27.38
MG,LUKS+IPSec+IMA,27.16
MG,LUKS+IPSec+IMA,25.47
MG,LUKS+IPSec+IMA,25.16
MG,LUKS+IPSec+IMA,26.41


==> figs/python/spark_result.csv <==
TYPE,Nodes,Input Size,Run time
Base,16,50 GB,49.44197
Base,16,50 GB,60.605676
Base,16,50 GB,48.871743
Base,16,50 GB,53.028343
Base,16,50 GB,48.590075
LUKS,16,50 GB,37.346148
LUKS,16,50 GB,63.524846
LUKS,16,50 GB,50.802176
LUKS,16,50 GB,52.526393
LUKS,16,50 GB,101.392347
IPSec,16,50 GB,64.495908
IPSec,16,50 GB,100.925979
LUKS+IPSec,16,50 GB,108.375447
LUKS+IPSec,16,50 GB,291.742907
LUKS+IPSec,16,50 GB,69.083718
IMA,16,50 GB,70.01343
IMA,16,50 GB,52.560468
IMA,16,50 GB,148.588337
IMA,16,50 GB,56.959913
LUKS+IPSec+IMA,16,50 GB,88.120662
LUKS+IPSec+IMA,16,50 GB,198.712054
LUKS+IPSec+IMA,16,50 GB,83.572969
Base,16,260 GB,1428.466038
Base,16,260 GB,1864.454338
Base,16,260 GB,1575.155697
LUKS,16,260 GB,1983.172669
LUKS,16,260 GB,2075.066178
LUKS,16,260 GB,1968.741843
LUKS,16,260 GB,1526.81177
IPSec,16,260 GB,1781.414192
IPSec,16,260 GB,2366.216839
IPSec,16,260 GB,1719.140994
IPSec,16,260 GB,2171.823827
IPSec,16,260 GB,2202.820082
LUKS+IPSec,16,260 GB,1780.280694
LUKS+IPSec,16,260 GB,2138.024514
LUKS+IPSec,16,260 GB,2563.027977
LUKS+IPSec,16,260 GB,2370.094745
LUKS+IPSec,16,260 GB,1971.693313
IMA,16,260 GB,1621.435751
IMA,16,260 GB,1937.479162
IMA,16,260 GB,1982.633889
IMA,16,260 GB,2115.321599
LUKS+IPSec+IMA,16,260 GB,2495.023437
LUKS+IPSec+IMA,16,260 GB,2545.612806
LUKS+IPSec+IMA,16,260 GB,2368.337148
LUKS+IPSec+IMA,16,260 GB,2401.099204
LUKS+IPSec+IMA,16,260 GB,2672.698085


==> figs/python/vm_result.csv <==
TYPE,Nodes,Input Size,Run time
Base,16,50 GB,49.44197
Base,16,50 GB,60.605676
Base,16,50 GB,48.871743
Base,16,50 GB,53.028343
Base,16,50 GB,48.590075
LUKS,16,50 GB,37.346148
LUKS,16,50 GB,63.524846
LUKS,16,50 GB,50.802176
LUKS,16,50 GB,52.526393
LUKS,16,50 GB,101.392347
IPSec,16,50 GB,64.495908
IPSec,16,50 GB,100.925979
LUKS+IPSec,16,50 GB,108.375447
LUKS+IPSec,16,50 GB,291.742907
LUKS+IPSec,16,50 GB,69.083718
IMA,16,50 GB,70.01343
IMA,16,50 GB,52.560468
IMA,16,50 GB,148.588337
IMA,16,50 GB,56.959913
LUKS+IPSec+IMA,16,50 GB,88.120662
LUKS+IPSec+IMA,16,50 GB,198.712054
LUKS+IPSec+IMA,16,50 GB,83.572969
Base,16,260 GB,325
Base,16,260 GB,351
Base,16,260 GB,336
Base,,,346
Base,,,342
LUKS,16,260 GB,339
LUKS,16,260 GB,317
LUKS,16,260 GB,320
LUKS,16,260 GB,340
LUKS,,,345
IPSec,16,260 GB,164
IPSec,16,260 GB,159
IPSec,16,260 GB,168
IPSec,16,260 GB,151
IPSec,16,260 GB,149
LUKS+IPSec,16,260 GB,166
LUKS+IPSec,16,260 GB,147
LUKS+IPSec,16,260 GB,150
LUKS+IPSec,16,260 GB,152
LUKS+IPSec,16,260 GB,161
IMA,16,260 GB,254
IMA,16,260 GB,249
IMA,16,260 GB,259
IMA,16,260 GB,261
IMA,,,263
LUKS+IPSec+IMA,16,260 GB,142
LUKS+IPSec+IMA,16,260 GB,145
LUKS+IPSec+IMA,16,260 GB,147
LUKS+IPSec+IMA,16,260 GB,140
LUKS+IPSec+IMA,16,260 GB,141

